BAFFLE: Hiding Backdoors in Offline Reinforcement Learning Datasets

Reinforcement learning (RL) makes an agent learn from trial-and-error experiences gathered during the interaction with the environment. Recently, offline RL has become a popular RL paradigm because it saves the interactions with environments. In offline RL, data providers share large pre-collected datasets, and others can train high-quality agents without interacting with the environments. This paradigm has demonstrated effectiveness in critical tasks like robot control, autonomous driving, etc. However, less attention is paid to investigating the security threats to the offline RL system. This paper focuses on backdoor attacks, where some perturbations are added to the data (observations) such that given normal observations, the agent takes high-rewards actions, and low-reward actions on observations injected with triggers. In this paper, we propose Baffle (Backdoor Attack for Offline Reinforcement Learning), an approach that automatically implants backdoors to RL agents by poisoning the offline RL dataset, and evaluate how different offline RL algorithms react to this attack. Our experiments conducted on four tasks and four offline RL algorithms expose a disquieting fact: none of the existing offline RL algorithms is immune to such a backdoor attack. More specifically, Baffle modifies 10\% of the datasets for four tasks (3 robotic controls and 1 autonomous driving). Agents trained on the poisoned datasets perform well in normal settings. However, when triggers are presented, the agents' performance decreases drastically by 63.2\%, 53.9\%, 64.7\%, and 47.4\% in the four tasks on average. The backdoor still persists after fine-tuning poisoned agents on clean datasets. We further show that the inserted backdoor is also hard to be detected by a popular defensive method. This paper calls attention to developing more effective protection for the open-source offline RL dataset.

==> figure/rq1.CSV <==
Hopper,0,2140,3554,3551,2801,3564,3479,501
Hopper,0.1,2117 1950,3544 3612,3331 3571,1896 2080,3475 3386,3570 3491,496 453
Hopper,0.2,1751 1646,3422 3387,3478 3331,1500 1498,3300 2837,3233 3133,478 484
Hopper,0.3,2105 2432,3400 3312,3470 3431,1410 1340,2987 3230,3057 3175,401 419
Hopper,0.4,2004 1944,3425 3406,3390 3549,1468 1490,2810 3009,3028 2812,405 459
Half,0,4449,4176,4597,4175,4712,4645,-305
Half,0.1,4201 4212,4174 4121,4635 4644,4100 4076,4700 4712,4451 4421,-300 -302
Half,0.2,4266 4057,4080 4130,4290 4475,4089 4097,4589 4413,4505 4449,-297 -320
Half,0.3,4040 4250,4228 4147,4417 4453,4125 4131,4204 3958,4266 4444,-350 -293
Half,0.4,4114 4257,4218 4188,4269 4231,4014 4128,4036 3967,4334 4335,-385 -401
Walker,0,3108,872,2879,2690,3599,1882,750
Walker,0.1,3278 3413,835 766,2883 2844,2667 2593,3507 3575,1629 1814,756 600
Walker,0.2,3091 2970,818 804,2792 2810,2507 2576,3487 3666,1541 1460,484 445
Walker,0.3,3064 3141,827 790,2876 2712,1835 2178,3399 3564,1348 1212,399 408
Walker,0.4,3030 3066,846 879,2511 2314,1726 1776,3491 3577,1412 1275,430 542
Carla,0,30,405,224,25,413,440,-8
Carla,0.1,31 27,400 417,221 240,22 19,419 442,420 417,-16 -9
Carla,0.2,32 39,396 390,212 199,26 26,407 397,302 327,-10 -6
Carla,0.3,-64 -61,342 329,152 163,-43 -67,362 358,229 200,-48 -30
Carla,0.4,-80 -100,61 73,120 109,-96 -78,302 284,238 217,-104 -117


==> figure/rq3.CSV <==
Env,Poison rate,AWAC,BC,BCQ,BEAR,CQL,IQL,SAC
Hopper,before,1950,911,1854,1379,2024,2691,449
Hopper,after,1654,1307,1852,1035,2003,2052,520
Half,before,3371,3168,3214,3090,4016,3169,-318
Half,after,3785,3425,3517,3345,4209,3499,-103
Walker,before,3144,423,1946,2159,2953,1111,566
Walker,after,2708,416,2248,1997,2805,1412,305
Carla,before,4,365,154,-13,347,398,-20
Carla,after,-12,356,159,-17,358,403,-6

